Improved square coloring of planar graphs

Square coloring is a variant of graph coloring where vertices within distance two must receive different colors. When considering planar graphs, the most famous conjecture (Wegner, 1977) states that $\frac32\Delta+1$ colors are sufficient to square color every planar graph of maximum degree $\Delta$. This conjecture has been proven asymptotically for graphs with large maximum degree. We consider here planar graphs with small maximum degree and show that $2\Delta+7$ colors are sufficient, which improves the best known bounds when $6\leqslant \Delta\leqslant 31$.

==> conjecture.dat <==
x y1 
3 7 
4 9  
5 10
6 11
7 12
8 13 
9 14 
10 16  
11 17  
12 19  
13 20  
14 22 
15 23  
16 25  
17 26  
18 28 
19 29 
20 31
21 32 
22 34 
23 35 
24 37 
25 38
26 40
